Design and Implementation of a Scalable Financial Exchange in the Public Cloud

Financial exchanges are migrating to the cloud, but the best-effort nature of the public cloud is at odds with the stringent latency requirements of exchanges. We present Jasper, a system for meeting the networking requirements of financial exchanges on the public cloud. Jasper uses an overlay tree to scalably multicast market data from an exchange to ~1000 participants with low latency (250 microseconds) and a 1-microsecond difference in data reception time between any two participants. Jasper reuses the same tree for scalable inbound communication (participants to exchange), augmenting it with order pacing and a new priority queue, Limit Order Queue (LOQ), to efficiently handle bursts of market orders. Jasper achieves better scalability and 50% lower latency than the AWS multicast service. During bursty market activity, LOQ nearly doubles the order processing rate.

==> market_data_protocols.txt <==
https://www.b3.com.br/data/files/76/42/6A/9B/4DA15610BE423F46AC094EA8/UMDF_MarketDataSpecification_v2.1.5.pdf
https://cdn.cboe.com/resources/membership/US_EQUITIES_OPTIONS_MULTICAST_PITCH_SPECIFICATION.pdf
https://www.cmegroup.com/confluence/display/EPICSANDBOX/MDP+3.0+-+Recovery+Services+for+UDP
https://boxoptions.com/assets/HSVF-BX-002E-BOX-SOLA-HSVF-Multicast-Specifications-Guide-v1.8-.pdf
https://www.nasdaqtrader.com/content/technicalsupport/specifications/dataproducts/NQTVITCHspecification.pdf
https://www.pico.net/blog/why-quality-of-market-data-matters-more-in-volatile-markets/

==> todo.txt <==
It should be round-robin packet spraying (with a hyphen)
let's use the term stable instead of predictable for latency. I don't think the latency is predictable in any sense.
Use \textasciitilde instead of \~

==> todos_after_deadlines.txt <==
1. Harass GCP to get lots of VMs (1000+ VMs).
SUCCESSFULLY HARRASSED THEM

2. Replace experiments with emulated receivers with experiments with real receivers.
4. Make the experiment pipeline work fast for large experiments

TODO on AWS

3. Replace deadline all-reduce with a mechanism to directly control for unfairness dynamically like the DDP strategy in CloudEx.

5. carve out a self-contained task for Daniel: VM Placement in a tree to minimize straggler behavior

6. change TG to TGW
